Influences of dynamical disruptions on the evolution of pulsars in globular clusters

By comparing the physical properties of pulsars hosted by core-collapsed (CCed) and non-core-collapsed (Non-CCed) globular clusters (GCs), we find that pulsars in CCed GCs rotate significantly slower than their counterparts in Non-CCed GCs. Additionally, radio luminosities at 1.4 GHz in CCed GCs are higher. These findings are consistent with the scenario that dynamical interactions in GCs can interrupt angular momentum transfer processes and surface magnetic field decay during the recycling phase. Our results suggest that such effects in CCed GCs are stronger due to more frequent disruptions of compact binaries. This is further supported by the observation that both estimated disruption rates and the fraction of isolated pulsars are predominantly higher in CCed GCs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
